Device-independent lower bounds on the conditional von Neumann entropy

The rates of several device-independent (DI) protocols, including quantum key-distribution (QKD) and randomness expansion (RE), can be computed via an optimization of the conditional von Neumann entropy over a particular class of quantum states. In this work we introduce a numerical method to compute lower bounds on such rates. We derive a sequence of optimization problems that converge to the conditional von Neumann entropy of systems defined on general separable Hilbert spaces. Using the Navascu\'es-Pironio-Ac\'in hierarchy we can then relax these problems to semidefinite programs, giving a computationally tractable method to compute lower bounds on the rates of DI protocols. Applying our method to compute the rates of DI-RE and DI-QKD protocols we find substantial improvements over all previous numerical techniques, demonstrating significantly higher rates for both DI-RE and DI-QKD. In particular, for DI-QKD we show a minimal detection efficiency threshold which is within the realm of current capabilities. Moreover, we demonstrate that our method is capable of converging rapidly by recovering all known tight analytical bounds up to several decimal places. Finally, we note that our method is compatible with the entropy accumulation theorem and can thus be used to compute rates of finite round protocols and subsequently prove their security.

==> analytic_H_asymchsh_local_alpha0.9_tikz.dat <==
2.0000000,0.0000000
2.0237836,0.0307626
2.0475672,0.0615253
2.0713508,0.0922879
2.0951345,0.1230505
2.1189181,0.1538131
2.1427017,0.1845758
2.1664853,0.2153384
2.1902689,0.2461010
2.2140525,0.2768636
2.2378361,0.3076263
2.2616198,0.3383889
2.2854034,0.3691515
2.3091870,0.3999141
2.3329706,0.4306768
2.3567542,0.4614394
2.3805378,0.4922020
2.4043214,0.5229646
2.4281051,0.5537273
2.4518887,0.5844899
2.4756723,0.6154095
2.4994559,0.6474195
2.5232395,0.6808058
2.5470231,0.7157671
2.5708067,0.7525693
2.5945904,0.7915871
2.6183740,0.8333881
2.6421576,0.8789343
2.6659412,0.9302359
2.6897248,0.9956336


==> analytic_H_asymchsh_local_alpha1.1_tikz.dat <==
2.2000000,0.0000000
2.2266281,0.0213624
2.2532561,0.0432023
2.2798842,0.0655360
2.3065122,0.0883816
2.3331403,0.1117582
2.3597684,0.1356870
2.3863964,0.1601909
2.4130245,0.1852950
2.4396525,0.2110269
2.4662806,0.2374172
2.4929087,0.2644996
2.5195367,0.2923119
2.5461648,0.3208964
2.5727928,0.3503009
2.5994209,0.3805799
2.6260490,0.4117957
2.6526770,0.4440208
2.6793051,0.4773398
2.7059331,0.5118533
2.7325612,0.5476826
2.7591893,0.5849767
2.7858173,0.6239228
2.8124454,0.6647630
2.8390734,0.7078222
2.8657015,0.7535593
2.8923296,0.8026706
2.9189576,0.8563395
2.9455857,0.9170471
2.9722137,0.9952285


==> analytic_H_holz_local_tikz.dat <==
1.0000000,0.0000000
1.0210526,0.0176273
1.0421053,0.0376049
1.0631579,0.0593556
1.0842105,0.0827080
1.1052632,0.1075874
1.1263158,0.1339647
1.1473684,0.1618390
1.1684211,0.1912298
1.1894737,0.2221741
1.2105263,0.2547252
1.2315789,0.2889533
1.2526316,0.3249471
1.2736842,0.3628173
1.2947368,0.4027012
1.3157895,0.4447698
1.3368421,0.4892388
1.3578947,0.5363856
1.3789474,0.5865760
1.4000000,0.6403112
1.4052579,0.6543628
1.4105158,0.6686929
1.4157737,0.6833178
1.4210316,0.6982552
1.4262895,0.7135257
1.4315474,0.7291527
1.4368053,0.7451632
1.4420632,0.7615888
1.4473211,0.7784671
1.4525789,0.7958431
1.4578368,0.8137721
1.4630947,0.8323233
1.4683526,0.8515860
1.4736105,0.8716799
1.4788684,0.8927733
1.4841263,0.9151211
1.4893842,0.9391559
1.4946421,0.9657848
1.4999000,0.9989790


==> asym_chsh_local_2M_alpha0.9_full_tikz.dat <==
2.0000000,0.0000000
2.0177083,0.0207448
2.0354167,0.0414914
2.0531250,0.0622392
2.0708333,0.0829879
2.0885416,0.1037373
2.1062500,0.1244874
2.1239583,0.1452382
2.1416666,0.1659896
2.1593750,0.1867415
2.1770833,0.2074939
2.1947916,0.2282469
2.2124999,0.2490004
2.2302083,0.2697546
2.2479166,0.2905091
2.2656249,0.3112640
2.2833333,0.3320197
2.3010416,0.3527757
2.3187499,0.3735323
2.3364582,0.3942895
2.3541666,0.4150473
2.3718749,0.4358057
2.3895832,0.4565647
2.4072916,0.4773244
2.4249999,0.4980848
2.4427082,0.5188460
2.4604165,0.5396080
2.4781249,0.5603710
2.4958332,0.5811349
2.5135415,0.6018999
2.5312499,0.6226660
2.5489582,0.6434337
2.5666665,0.6642030
2.5843748,0.6849741
2.6020832,0.7057477
2.6197915,0.7265237
2.6374998,0.7473572
2.6552082,0.7684359
2.6729165,0.7897800
2.6906248,0.8113931


==> asym_chsh_local_4M_alpha0.9_full_tikz.dat <==
2.0000000,0.0000000
2.0177083,0.0228626
2.0354167,0.0457252
2.0531250,0.0685879
2.0708333,0.0914505
2.0885416,0.1143131
2.1062500,0.1371757
2.1239583,0.1600383
2.1416666,0.1829010
2.1593750,0.2057636
2.1770833,0.2286262
2.1947916,0.2514888
2.2124999,0.2743514
2.2302083,0.2972141
2.2479166,0.3200767
2.2656249,0.3429393
2.2833333,0.3658020
2.3010416,0.3886646
2.3187499,0.4115272
2.3364582,0.4343898
2.3541666,0.4572525
2.3718749,0.4801150
2.3895832,0.5029776
2.4072916,0.5258403
2.4249999,0.5487029
2.4427082,0.5715655
2.4604165,0.5944281
2.4781249,0.6173568
2.4958332,0.6408119
2.5135415,0.6649148
2.5312499,0.6897095
2.5489582,0.7152451
2.5666665,0.7415772
2.5843748,0.7687681
2.6020832,0.7968885
2.6197915,0.8260190
2.6374998,0.8562518
2.6552082,0.8876929
2.6729165,0.9204650
2.6906248,0.9547110


==> asym_chsh_local_8M_alpha0.9_full_tikz.dat <==
2.0000000,0.0000000
2.0177083,0.0229047
2.0354167,0.0458095
2.0531250,0.0687138
2.0708333,0.0916184
2.0885416,0.1145231
2.1062500,0.1374275
2.1239583,0.1603322
2.1416666,0.1832367
2.1593750,0.2061412
2.1770833,0.2290458
2.1947916,0.2519505
2.2124999,0.2748550
2.2302083,0.2977597
2.2479166,0.3206641
2.2656249,0.3435687
2.2833333,0.3664733
2.3010416,0.3893779
2.3187499,0.4122826
2.3364582,0.4351875
2.3541666,0.4580916
2.3718749,0.4809962
2.3895832,0.5039008
2.4072916,0.5268053
2.4249999,0.5497099
2.4427082,0.5726147
2.4604165,0.5955191
2.4781249,0.6186499
2.4958332,0.6424562
2.5135415,0.6670100
2.5312499,0.6923842
2.5489582,0.7186722
2.5666665,0.7459858
2.5843748,0.7744707
2.6020832,0.8043134
2.6197915,0.8357705
2.6374998,0.8692002
2.6552082,0.9051340
2.6729165,0.9444093
2.6906248,0.9884624


==> chsh_analytic_tikz.dat <==
0.75,0.
0.7525,0.014548051872951162
0.755,0.029341906999592826
0.7575,0.044387184409248714
0.76,0.059689812988265256
0.7625,0.07525605665124102
0.765,0.09109254231133967
0.7675,0.1072062910481747
0.77,0.1236047529417027
0.7725,0.1402958461251984
0.775,0.15728800071346716
0.7775,0.17459020838852513
0.78,0.19221207858036138
0.7825,0.21016390237278304
0.785,0.22845672550457663
0.7875,0.2471024321379347
0.79,0.2661138414483588
0.7925,0.28550481957825957
0.795,0.3052904101252607
0.7975,0.32548698715395974
0.8,0.3461124357945391
0.8025,0.36718636691949724
0.805,0.38873037431023516
0.8075,0.41076834534222384
0.81,0.4333268398356581
0.8125,0.4564355568004036
0.815,0.4801279160681148
0.8175,0.5044417923909162
0.8200000000000001,0.5294204553533929
0.8225,0.555113792508179
0.825,0.5815799309008808
0.8275,0.6088874332929722
0.83,0.6371183480992282
0.8325,0.6663725721335064
0.835,0.6967743174603709
0.8375,0.72848212538828
0.84,0.7617052504650198
0.8425,0.7967324568636466
0.845,0.8339878193063135
0.8475,0.8741553993550534
0.85,0.9185310849856456
0.8525,0.970670841361059
0.8535533905932737,0.999999999999994


==> chsh_global_8M_full_tikz.dat <==
0.7500000,0.0000000
0.7526527,0.0160946
0.7553053,0.0336156
0.7579580,0.0524482
0.7606106,0.0724679
0.7632633,0.0936167
0.7659159,0.1158470
0.7685686,0.1390804
0.7712212,0.1633064
0.7738739,0.1884544
0.7765265,0.2145397
0.7791792,0.2414965
0.7818318,0.2693079
0.7844845,0.2979797
0.7871371,0.3274722
0.7897898,0.3577755
0.7924424,0.3888899
0.7950951,0.4207725
0.7977477,0.4534589
0.8004004,0.4869283
0.8030530,0.5211935
0.8057057,0.5562439
0.8083583,0.5921143
0.8110110,0.6288261
0.8136636,0.6664173
0.8163163,0.7050487
0.8189689,0.7447276
0.8216216,0.7855659
0.8242742,0.8277648
0.8269269,0.8713626
0.8295795,0.9165464
0.8322322,0.9634822
0.8348848,1.0123497
0.8375375,1.0632983
0.8401901,1.1166957
0.8428428,1.1738329
0.8454954,1.2358753
0.8481481,1.3047880
0.8508007,1.3881921
0.8534534,1.5494630


==> ernest_global_de_tikz.dat <==
0.9999900,1.3505577
0.9862404,1.0962811
0.9724908,0.9188214
0.9587412,0.7877724
0.9449917,0.6858731
0.9312421,0.5972709
0.9174925,0.5180646
0.9037429,0.4467153
0.8899933,0.3822305
0.8762437,0.3228252
0.8624942,0.2713143
0.8487446,0.2237543
0.8349950,0.1821899
0.8212454,0.1452570
0.8074958,0.1104868
0.7937462,0.0843180
0.7799967,0.0595478
0.7662471,0.0431999
0.7524975,0.0146697
0.7387479,0.0140631
0.7249983,0.0013392
0.7112487,0.0030460
0.6974992,0.0008977
0.6837496,-0.0017293
0.6700000,0.0000000


==> h2_global_DE_l2_tikz.dat <==
0.66000,0.00001
0.68417,0.00001
0.70833,0.00170
0.73250,0.00726
0.75667,0.01946
0.78083,0.04091
0.80500,0.07464
0.82917,0.12347
0.85333,0.19121
0.87750,0.28297
0.90167,0.40476
0.92583,0.56683
0.95000,0.78635
0.95263,0.81491
0.95526,0.84383
0.95789,0.87495
0.96053,0.90704
0.96316,0.94053
0.96579,0.97503
0.96842,1.01090
0.97105,1.04855
0.97368,1.08762
0.97632,1.12858
0.97895,1.17122
0.98158,1.21513
0.98421,1.26040
0.98684,1.31167
0.98947,1.38607
0.99211,1.48149
0.99474,1.58875
0.99737,1.71526
1.00000,1.99893


==> h43_global_chsh_tikz.dat <==
0.75000,0.00000
0.75727,0.02519
0.76455,0.05585
0.77182,0.09075
0.77909,0.13018
0.78636,0.17456
0.79364,0.22451
0.80091,0.28092
0.80818,0.34507
0.81545,0.41878
0.82273,0.50489
0.83000,0.60809
0.83214,0.64284
0.83428,0.68012
0.83642,0.72037
0.83856,0.76418
0.84071,0.81236
0.84285,0.86607
0.84499,0.92711
0.84713,0.99851
0.84927,1.08621
0.85141,1.20559
0.85355,1.51865


==> h87_de_optbin_tikz.dat <==
0.82000,0.00000
0.82333,0.00000
0.82667,0.00000
0.83000,0.00000
0.83333,0.00000
0.83667,0.00000
0.84000,0.00000
0.84333,0.00001
0.84333,0.00011
0.84667,0.00189
0.85000,0.00434
0.85526,0.00952
0.86053,0.01615
0.86579,0.02426
0.87105,0.03377
0.87632,0.04468
0.88158,0.05696
0.88684,0.07060
0.89211,0.08561
0.89737,0.10197
0.90263,0.11969
0.90789,0.13879
0.91316,0.15932
0.91842,0.18132
0.92368,0.20485
0.92895,0.22998
0.93421,0.25685
0.93947,0.28551
0.94474,0.31609
0.95000,0.34860
0.95263,0.36569
0.95526,0.38339
0.95789,0.40169
0.96053,0.42059
0.96316,0.44022
0.96579,0.46069
0.96842,0.48190
0.97105,0.50412
0.97368,0.52732
0.97632,0.55184
0.97895,0.57767
0.98158,0.60536
0.98421,0.63519
0.98684,0.66784
0.98947,0.69929
0.99211,0.74579
0.99474,0.79928
0.99737,0.86506
1.00000,0.99974


==> kosaki_asymchsh_local_alpha1.1_2M_tikz.dat <==
2.2000000,0.0000002
2.2266281,0.0213269
2.2532561,0.0430531
2.2798842,0.0651857
2.3065122,0.0877316
2.3331403,0.1106978
2.3597684,0.1340907
2.3863964,0.1579185
2.4130245,0.1821881
2.4396525,0.2069081
2.4662806,0.2320871
2.4929087,0.2577311
2.5195367,0.2838507
2.5461648,0.3104540
2.5727928,0.3375504
2.5994209,0.3651481
2.6260490,0.3932583
2.6526770,0.4218887
2.6793051,0.4510515
2.7059331,0.4807562
2.7325612,0.5110139
2.7591893,0.5418352
2.7858173,0.5732327
2.8124454,0.6052163
2.8390734,0.6377995
2.8657015,0.6709947
2.8923296,0.7048154
2.9189576,0.7392731
2.9455857,0.7743833
2.9722137,0.8101594


==> kosaki_asymchsh_local_alpha1.1_4M_tikz.dat <==
2.2000000,0.0000002
2.2266281,0.0213629
2.2532561,0.0432030
2.2798842,0.0655362
2.3065122,0.0883820
2.3331403,0.1117587
2.3597684,0.1356872
2.3863964,0.1601906
2.4130245,0.1852938
2.4396525,0.2110248
2.4662806,0.2374128
2.4929087,0.2644903
2.5195367,0.2922956
2.5461648,0.3208683
2.5727928,0.3502551
2.5994209,0.3805070
2.6260490,0.4116818
2.6526770,0.4438453
2.6793051,0.4770716
2.7059331,0.5114496
2.7325612,0.5470748
2.7591893,0.5840654
2.7858173,0.6225568
2.8124454,0.6627098
2.8390734,0.7047146
2.8657015,0.7488026
2.8923296,0.7952564
2.9189576,0.8444189
2.9455857,0.8967266
2.9722137,0.9527257


==> kosaki_asymchsh_local_alpha1.1_8M_tikz.dat <==
2.2000000,0.0000003
2.2266281,0.0213631
2.2532561,0.0432032
2.2798842,0.0655368
2.3065122,0.0883823
2.3331403,0.1117589
2.3597684,0.1356878
2.3863964,0.1601919
2.4130245,0.1852961
2.4396525,0.2110277
2.4662806,0.2374183
2.4929087,0.2645019
2.5195367,0.2923138
2.5461648,0.3208986
2.5727928,0.3503031
2.5994209,0.3805812
2.6260490,0.4117971
2.6526770,0.4440216
2.6793051,0.4773408
2.7059331,0.5118540
2.7325612,0.5476835
2.7591893,0.5849773
2.7858173,0.6239226
2.8124454,0.6647590
2.8390734,0.7078104
2.8657015,0.7535251
2.8923296,0.8025677
2.9189576,0.8560054
2.9455857,0.9157436
2.9722137,0.9857970


==> kosaki_chsh_local_2M_tikz.dat <==
0.7500000,0.0000001
0.7542105,0.0244210
0.7584211,0.0496061
0.7626316,0.0755246
0.7668421,0.1020439
0.7710526,0.1291237
0.7752632,0.1568548
0.7794737,0.1852520
0.7836842,0.2143293
0.7878947,0.2441017
0.7921053,0.2745842
0.7963158,0.3057923
0.8005263,0.3377427
0.8047368,0.3704520
0.8089474,0.4039377
0.8131579,0.4382182
0.8173684,0.4733122
0.8215789,0.5092394
0.8257895,0.5460202
0.8300000,0.5836754
0.8312344,0.5948835
0.8324688,0.6061694
0.8337032,0.6175334
0.8349376,0.6289763
0.8361719,0.6404984
0.8374063,0.6521003
0.8386407,0.6637831
0.8398751,0.6755467
0.8411095,0.6873923
0.8423439,0.6993201
0.8435783,0.7113310
0.8448127,0.7234255
0.8460471,0.7356042
0.8472814,0.7478683
0.8485158,0.7602174
0.8497502,0.7726528
0.8509846,0.7851753
0.8522190,0.7977853
0.8534534,0.8104835


==> kosaki_chsh_local_4M_tikz.dat <==
0.7500000,0.0000003
0.7542105,0.0243335
0.7584211,0.0496651
0.7626316,0.0758717
0.7668421,0.1028564
0.7710526,0.1305863
0.7752632,0.1590941
0.7794737,0.1884736
0.7836842,0.2187819
0.7878947,0.2500719
0.7921053,0.2824028
0.7963158,0.3158418
0.8005263,0.3504643
0.8047368,0.3863599
0.8089474,0.4236282
0.8131579,0.4623893
0.8173684,0.5027805
0.8215789,0.5449673
0.8257895,0.5891471
0.8300000,0.6355574
0.8312344,0.6496272
0.8324688,0.6639219
0.8337032,0.6784503
0.8349376,0.6932224
0.8361719,0.7082477
0.8374063,0.7235380
0.8386407,0.7391044
0.8398751,0.7549602
0.8411095,0.7711185
0.8423439,0.7875939
0.8435783,0.8044024
0.8448127,0.8215606
0.8460471,0.8390878
0.8472814,0.8570037
0.8485158,0.8753300
0.8497502,0.8940903
0.8509846,0.9133107
0.8522190,0.9330190
0.8534534,0.9532468


==> kosaki_chsh_local_8M_tikz.dat <==
0.7500000,0.0000003
0.7542105,0.0243130
0.7584211,0.0496060
0.7626316,0.0757641
0.7668421,0.1027330
0.7710526,0.1305118
0.7752632,0.1590857
0.7794737,0.1884761
0.7836842,0.2187863
0.7878947,0.2500807
0.7921053,0.2824179
0.7963158,0.3158687
0.8005263,0.3505123
0.8047368,0.3864408
0.8089474,0.4237642
0.8131579,0.4626133
0.8173684,0.5031472
0.8215789,0.5455620
0.8257895,0.5901090
0.8300000,0.6371164
0.8312397,0.6514871
0.8324793,0.6661222
0.8337190,0.6810380
0.8349586,0.6962520
0.8361983,0.7117846
0.8374379,0.7276584
0.8386776,0.7438994
0.8399172,0.7605385
0.8411569,0.7776090
0.8423965,0.7951549
0.8436362,0.8132250
0.8448758,0.8318798
0.8461155,0.8511939
0.8473551,0.8712604
0.8485948,0.8921981
0.8498344,0.9141613
0.8510741,0.9373587
0.8523137,0.9620773
0.8535534,0.9999522


==> kosaki_de_global_8M_tikz.dat <==
0.7000000,0.0020314
0.7166667,0.0066546
0.7333333,0.0163203
0.7500000,0.0315631
0.7666667,0.0536484
0.7833333,0.0834563
0.8000000,0.1237559
0.8166667,0.1732104
0.8333333,0.2327598
0.8500000,0.3037615
0.8611111,0.3575274
0.8722222,0.4169924
0.8833333,0.4821178
0.8944444,0.5539085
0.9055556,0.6316544
0.9166667,0.7157379
0.9277778,0.8078622
0.9388889,0.9079833
0.9500000,1.0201417
0.9533333,1.0556381
0.9566667,1.0920157
0.9600000,1.1294890
0.9633333,1.1657723
0.9666667,1.2030276
0.9700000,1.2466647
0.9733333,1.2923808
0.9766667,1.3402452
0.9800000,1.3903941
0.9822222,1.4388447
0.9844444,1.4889629
0.9866667,1.5422792
0.9888889,1.5958659
0.9911111,1.6553198
0.9933333,1.7201347
0.9955556,1.7917594
0.9977778,1.8737197
1.0000000,1.9911508


==> kosaki_holz_local_2M_tikz.dat <==
1.0000000,0.0000000
1.0210526,0.0169729
1.0421053,0.0365264
1.0631579,0.0580179
1.0842105,0.0811362
1.1052632,0.1056929
1.1263158,0.1315703
1.1473684,0.1587070
1.1684211,0.1871102
1.1894737,0.2168024
1.2105263,0.2477799
1.2315789,0.2800462
1.2526316,0.3136080
1.2736842,0.3484757
1.2947368,0.3846632
1.3157895,0.4221872
1.3368421,0.4610672
1.3578947,0.5013266
1.3789474,0.5429913
1.4000000,0.5860914
1.4052579,0.5970832
1.4105158,0.6081672
1.4157737,0.6193436
1.4210316,0.6306132
1.4262895,0.6419764
1.4315474,0.6534344
1.4368053,0.6649874
1.4420632,0.6766351
1.4473211,0.6883798
1.4525789,0.7002216
1.4578368,0.7121603
1.4630947,0.7241974
1.4683526,0.7363338
1.4736105,0.7485697
1.4788684,0.7609060
1.4841263,0.7733436
1.4893842,0.7858836
1.4946421,0.7985260
1.4999000,0.8112725


==> kosaki_holz_local_4M_tikz.dat <==
1.0000000,0.0000000
1.0210526,0.0169997
1.0421053,0.0366480
1.0631579,0.0583303
1.0842105,0.0817761
1.1052632,0.1068099
1.1263158,0.1333273
1.1473684,0.1612896
1.1684211,0.1907417
1.1894737,0.2217357
1.2105263,0.2543425
1.2315789,0.2886269
1.2526316,0.3246704
1.2736842,0.3625743
1.2947368,0.4024650
1.3157895,0.4444987
1.3368421,0.4888682
1.3578947,0.5358111
1.3789474,0.5856230
1.4000000,0.6386773
1.4052579,0.6524867
1.4105158,0.6665376
1.4157737,0.6808372
1.4210316,0.6953970
1.4262895,0.7102264
1.4315474,0.7253372
1.4368053,0.7407417
1.4420632,0.7564528
1.4473211,0.7724845
1.4525789,0.7888522
1.4578368,0.8055724
1.4630947,0.8226625
1.4683526,0.8401421
1.4736105,0.8580325
1.4788684,0.8763557
1.4841263,0.8951372
1.4893842,0.9144046
1.4946421,0.9341868
1.4999000,0.9545169


==> kosaki_holz_local_8M_tikz.dat <==
1.0000000,0.0000001
1.0210526,0.0169994
1.0421053,0.0366460
1.0631579,0.0583417
1.0842105,0.0817907
1.1052632,0.1068273
1.1263158,0.1333495
1.1473684,0.1613320
1.1684211,0.1908070
1.1894737,0.2218234
1.2105263,0.2544318
1.2315789,0.2887025
1.2526316,0.3247334
1.2736842,0.3626365
1.2947368,0.4025486
1.3157895,0.4446391
1.3368421,0.4891255
1.3578947,0.5362855
1.3789474,0.5864894
1.4000000,0.6402373
1.4052579,0.6542907
1.4105158,0.6686243
1.4157737,0.6832495
1.4210316,0.6981890
1.4262895,0.7134590
1.4315474,0.7290832
1.4368053,0.7450888
1.4420632,0.7615054
1.4473211,0.7783688
1.4525789,0.7957206
1.4578368,0.8136113
1.4630947,0.8321000
1.4683526,0.8512630
1.4736105,0.8711922
1.4788684,0.8920072
1.4841263,0.9138636
1.4893842,0.9369676
1.4946421,0.9616109
1.4999000,0.9882016


==> qkd_2322_12M_noisy_tikz.dat <==
0.8000000,0.0000246
0.8026316,0.0000585
0.8052632,0.0001431
0.8078947,0.0002553
0.8105263,0.0004416
0.8131579,0.0006909
0.8157895,0.0010344
0.8184211,0.0014825
0.8210526,0.0020543
0.8236842,0.0027747
0.8263158,0.0036432
0.8289474,0.0047602
0.8315789,0.0060535
0.8342105,0.0075941
0.8368421,0.0093627
0.8394737,0.0115178
0.8421053,0.0138836
0.8447368,0.0166724
0.8473684,0.0197174
0.8500000,0.0232216
0.8552632,0.0311765
0.8605263,0.0406477
0.8657895,0.0517419
0.8710526,0.0644402
0.8763158,0.0786289
0.8815789,0.0946929
0.8868421,0.1122992
0.8921053,0.1313249
0.8973684,0.1520976
0.9026316,0.1743996
0.9078947,0.1982706
0.9131579,0.2237735
0.9184211,0.2508716
0.9236842,0.2797406
0.9289474,0.3102989
0.9342105,0.3425789
0.9394737,0.3768646
0.9447368,0.4130112
0.9500000,0.4511396
0.9526316,0.4710543
0.9552632,0.4914806
0.9578947,0.5124693
0.9605263,0.5340454
0.9631579,0.5562414
0.9657895,0.5790981
0.9684211,0.6026578
0.9710526,0.6269780
0.9736842,0.6521345
0.9763158,0.6781897
0.9789474,0.7052591
0.9815789,0.7334396
0.9842105,0.7629572
0.9868421,0.7939826
0.9894737,0.8267973
0.9921053,0.8618912
0.9947368,0.8999940
0.9973684,0.9429534
1.0000000,0.9949924


==> qkd_chsh_preprocessing_analytic_tikz.dat <==
0.8200000,0.0000000
0.8225000,0.0000000
0.8250000,0.0000000
0.8275000,0.0000000
0.8300000,0.0000005
0.8325000,0.0000035
0.8350000,0.0000125
0.8375000,0.0000332
0.8400000,0.0000734
0.8425000,0.0001437
0.8450000,0.0002576
0.8475000,0.0004328
0.8500000,0.0006911
0.8525000,0.0010601
0.8550000,0.0015731
0.8575000,0.0022707
0.8600000,0.0032012
0.8625000,0.0044212
0.8650000,0.0059956
0.8675000,0.0079965
0.8700000,0.0105014
0.8725000,0.0135885
0.8750000,0.0173288
0.8775000,0.0217750
0.8800000,0.0269470
0.8825000,0.0328193
0.8850000,0.0393243
0.8875000,0.0463871
0.8900000,0.0539583
0.8925000,0.0620132
0.8950000,0.0705396
0.8975000,0.0795310
0.9000000,0.0889840
0.9025000,0.0988969
0.9050000,0.1092696
0.9075000,0.1201027
0.9100000,0.1313979
0.9125000,0.1431577
0.9150000,0.1553855
0.9175000,0.1680857
0.9200000,0.1812629
0.9225000,0.1949231
0.9250000,0.2090729
0.9275000,0.2237199
0.9300000,0.2388718
0.9325000,0.2545393
0.9350000,0.2707323
0.9375000,0.2874619
0.9400000,0.3047444
0.9425000,0.3223797
0.9450000,0.3409512
0.9475000,0.3592734
0.9500000,0.3796837
0.9525000,0.3990124
0.9550000,0.4204065
0.9575000,0.4417286
0.9600000,0.4649054
0.9625000,0.4880249
0.9650000,0.5119358
0.9675000,0.5366873
0.9700000,0.5623317
0.9725000,0.5889297
0.9750000,0.6165532
0.9775000,0.6452885
0.9800000,0.6752409
0.9825000,0.7065419
0.9850000,0.7393602
0.9875000,0.7739209
0.9900000,0.8105390
0.9925000,0.8496893
0.9950000,0.8921731
0.9975000,0.9396658
1.0000000,1.0000000


==> roger_global_chsh_tikz.dat <==
0.7500125,0.0000843
0.7501421,0.0008681
0.7502716,0.0016356
0.7504012,0.0024437
0.7505308,0.0032461
0.7506604,0.0040633
0.7507899,0.0049304
0.7509195,0.0057226
0.7510491,0.0065608
0.7511787,0.0074061
0.7513082,0.0082565
0.7514378,0.0091125
0.7515674,0.0099741
0.7516969,0.0108400
0.7518265,0.0117108
0.7519561,0.0125863
0.7520857,0.0134663
0.7522152,0.0143507
0.7523448,0.0152393
0.7524744,0.0161320
0.7526039,0.0170288
0.7527335,0.0179295
0.7528631,0.0188340
0.7529927,0.0197423
0.7531222,0.0206544
0.7532518,0.0215700
0.7533814,0.0224893
0.7535110,0.0234120
0.7536405,0.0243382
0.7537701,0.0252679
0.7538997,0.0262008
0.7540292,0.0271371
0.7541588,0.0280766
0.7542884,0.0290194
0.7544180,0.0299653
0.7545475,0.0309144
0.7546771,0.0318665
0.7548067,0.0328217
0.7549363,0.0337800
0.7550658,0.0347412
0.7551954,0.0357054
0.7553250,0.0366725
0.7554545,0.0376426
0.7555841,0.0386155
0.7557137,0.0395912
0.7558433,0.0405698
0.7559728,0.0415512
0.7561024,0.0425353
0.7562320,0.0435222
0.7563616,0.0445118
0.7564911,0.0455041
0.7566207,0.0464991
0.7567503,0.0474968
0.7568798,0.0484971
0.7570094,0.0495000
0.7571390,0.0505055
0.7572686,0.0515136
0.7573981,0.0525243
0.7575277,0.0535375
0.7576573,0.0545533
0.7577868,0.0555715
0.7579164,0.0565923
0.7580460,0.0576155
0.7581756,0.0586412
0.7583051,0.0596694
0.7584347,0.0607000
0.7585643,0.0617330
0.7586939,0.0627685
0.7588234,0.0638063
0.7589530,0.0648465
0.7590826,0.0658891
0.7592121,0.0669341
0.7593417,0.0679814
0.7594713,0.0690311
0.7596009,0.0700830
0.7597304,0.0711373
0.7598600,0.0721939
0.7599896,0.0732528
0.7601192,0.0743139
0.7602487,0.0753773
0.7603783,0.0764430
0.7605079,0.0775110
0.7606374,0.0785812
0.7607670,0.0796536
0.7608966,0.0807282
0.7610262,0.0818051
0.7611557,0.0828841
0.7612853,0.0839654
0.7614149,0.0850488
0.7615444,0.0861345
0.7616740,0.0872223
0.7618036,0.0883122
0.7619332,0.0894043
0.7620627,0.0904986
0.7621923,0.0915950
0.7623219,0.0926935
0.7624515,0.0937942
0.7625810,0.0948970
0.7627106,0.0960018
0.7628402,0.0971088
0.7629697,0.0982179
0.7630993,0.0993291
0.7632289,0.1004424
0.7633585,0.1015577
0.7634880,0.1026751
0.7636176,0.1037946
0.7637472,0.1049162
0.7638768,0.1060398
0.7640063,0.1071654
0.7641359,0.1082931
0.7642655,0.1094228
0.7643950,0.1105546
0.7645246,0.1116884
0.7646542,0.1128242
0.7647838,0.1139620
0.7649133,0.1151018
0.7650429,0.1162436
0.7651725,0.1173875
0.7653020,0.1185333
0.7654316,0.1196811
0.7655612,0.1208309
0.7656908,0.1219827
0.7658203,0.1231365
0.7659499,0.1242922
0.7660795,0.1254499
0.7662091,0.1266096
0.7663386,0.1277712
0.7664682,0.1289348
0.7665978,0.1301003
0.7667273,0.1312678
0.7668569,0.1324372
0.7669865,0.1336085
0.7671161,0.1347818
0.7672456,0.1359570
0.7673752,0.1371342
0.7675048,0.1383133
0.7676344,0.1394943
0.7677639,0.1406772
0.7678935,0.1418620
0.7680231,0.1430487
0.7681526,0.1442374
0.7682822,0.1454279
0.7684118,0.1466203
0.7685414,0.1478147
0.7686709,0.1490109
0.7688005,0.1502090
0.7689301,0.1514090
0.7690597,0.1526109
0.7691892,0.1538147
0.7693188,0.1550203
0.7694484,0.1562278
0.7695779,0.1574373
0.7697075,0.1586485
0.7698371,0.1598616
0.7699667,0.1610766
0.7700962,0.1622935
0.7702258,0.1635122
0.7703554,0.1647328
0.7704849,0.1659552
0.7706145,0.1671795
0.7707441,0.1684057
0.7708737,0.1696336
0.7710032,0.1708635
0.7711328,0.1720951
0.7712624,0.1733286
0.7713920,0.1745640
0.7715215,0.1758012
0.7716511,0.1770402
0.7717807,0.1782810
0.7719102,0.1795237
0.7720398,0.1807682
0.7721694,0.1820145
0.7722990,0.1832627
0.7724285,0.1845126
0.7725581,0.1857644
0.7726877,0.1870181
0.7728173,0.1882735
0.7729468,0.1895307
0.7730764,0.1907898
0.7732060,0.1920507
0.7733355,0.1933133
0.7734651,0.1945778
0.7735947,0.1958441
0.7737243,0.1971122
0.7738538,0.1983821
0.7739834,0.1996538
0.7741130,0.2009273
0.7742425,0.2022027
0.7743721,0.2034798
0.7745017,0.2047586
0.7746313,0.2060393
0.7747608,0.2073218
0.7748904,0.2086061
0.7750200,0.2098922
0.7751496,0.2111800
0.7752791,0.2124697
0.7754087,0.2137611
0.7755383,0.2150544
0.7756678,0.2163494
0.7757974,0.2176462
0.7759270,0.2189447
0.7760566,0.2202451
0.7761861,0.2215472
0.7763157,0.2228512
0.7764453,0.2241569
0.7765749,0.2254643
0.7767044,0.2267736
0.7768340,0.2280846
0.7769636,0.2293974
0.7770931,0.2307120
0.7772227,0.2320284
0.7773523,0.2333465
0.7774819,0.2346664
0.7776114,0.2359881
0.7777410,0.2373116
0.7778706,0.2386368
0.7780002,0.2399638
0.7781297,0.2412926
0.7782593,0.2426231
0.7783889,0.2439554
0.7785184,0.2452895
0.7786480,0.2466253
0.7787776,0.2479629
0.7789072,0.2493023
0.7790367,0.2506434
0.7791663,0.2519863
0.7792959,0.2533310
0.7794254,0.2546774
0.7795550,0.2560256
0.7796846,0.2573756
0.7798142,0.2587273
0.7799437,0.2600808
0.7800733,0.2614360
0.7802029,0.2627931
0.7803325,0.2641518
0.7804620,0.2655124
0.7805916,0.2668747
0.7807212,0.2682388
0.7808507,0.2696046
0.7809803,0.2709722
0.7811099,0.2723415
0.7812395,0.2737127
0.7813690,0.2750855
0.7814986,0.2764602
0.7816282,0.2778366
0.7817578,0.2792148
0.7818873,0.2805947
0.7820169,0.2819764
0.7821465,0.2833598
0.7822760,0.2847450
0.7824056,0.2861320
0.7825352,0.2875208
0.7826648,0.2889113
0.7827943,0.2903035
0.7829239,0.2916976
0.7830535,0.2930934
0.7831830,0.2944909
0.7833126,0.2958903
0.7834422,0.2972913
0.7835718,0.2986942
0.7837013,0.3000988
0.7838309,0.3015052
0.7839605,0.3029134
0.7840901,0.3043233
0.7842196,0.3057350
0.7843492,0.3071484
0.7844788,0.3085636
0.7846083,0.3099806
0.7847379,0.3113994
0.7848675,0.3128199
0.7849971,0.3142422
0.7851266,0.3156662
0.7852562,0.3170921
0.7853858,0.3185197
0.7855154,0.3199491
0.7856449,0.3213802
0.7857745,0.3228131
0.7859041,0.3242478
0.7860336,0.3256843
0.7861632,0.3271225
0.7862928,0.3285626
0.7864224,0.3300044
0.7865519,0.3314479
0.7866815,0.3328933
0.7868111,0.3343404
0.7869406,0.3357893
0.7870702,0.3372400
0.7871998,0.3386925
0.7873294,0.3401468
0.7874589,0.3416028
0.7875885,0.3430606
0.7877181,0.3445202
0.7878477,0.3459816
0.7879772,0.3474448
0.7881068,0.3489098
0.7882364,0.3503766
0.7883659,0.3518451
0.7884955,0.3533155
0.7886251,0.3547876
0.7887547,0.3562615
0.7888842,0.3577372
0.7890138,0.3592148
0.7891434,0.3606941
0.7892730,0.3621752
0.7894025,0.3636581
0.7895321,0.3651428
0.7896617,0.3666293
0.7897912,0.3681176
0.7899208,0.3696078
0.7900504,0.3710997
0.7901800,0.3725934
0.7903095,0.3740889
0.7904391,0.3755863
0.7905687,0.3770855
0.7906983,0.3785864
0.7908278,0.3800892
0.7909574,0.3815938
0.7910870,0.3831002
0.7912165,0.3846085
0.7913461,0.3861185
0.7914757,0.3876304
0.7916053,0.3891441
0.7917348,0.3906596
0.7918644,0.3921770
0.7919940,0.3936961
0.7921235,0.3952171
0.7922531,0.3967400
0.7923827,0.3982646
0.7925123,0.3997911
0.7926418,0.4013194
0.7927714,0.4028496
0.7929010,0.4043816
0.7930306,0.4059155
0.7931601,0.4074511
0.7932897,0.4089887
0.7934193,0.4105281
0.7935488,0.4120693
0.7936784,0.4136124
0.7938080,0.4151573
0.7939376,0.4167041
0.7940671,0.4182527
0.7941967,0.4198032
0.7943263,0.4213555
0.7944559,0.4229097
0.7945854,0.4244658
0.7947150,0.4260237
0.7948446,0.4275836
0.7949741,0.4291452
0.7951037,0.4307088
0.7952333,0.4322742
0.7953629,0.4338415
0.7954924,0.4354106
0.7956220,0.4369817
0.7957516,0.4385546
0.7958811,0.4401294
0.7960107,0.4417061
0.7961403,0.4432847
0.7962699,0.4448652
0.7963994,0.4464475
0.7965290,0.4480318
0.7966586,0.4496180
0.7967882,0.4512060
0.7969177,0.4527960
0.7970473,0.4543879
0.7971769,0.4559816
0.7973064,0.4575773
0.7974360,0.4591749
0.7975656,0.4607744
0.7976952,0.4623759
0.7978247,0.4639792
0.7979543,0.4655845
0.7980839,0.4671917
0.7982135,0.4688008
0.7983430,0.4704118
0.7984726,0.4720248
0.7986022,0.4736397
0.7987317,0.4752566
0.7988613,0.4768754
0.7989909,0.4784961
0.7991205,0.4801188
0.7992500,0.4817434
0.7993796,0.4833700
0.7995092,0.4849986
0.7996387,0.4866290
0.7997683,0.4882615
0.7998979,0.4898959
0.8000275,0.4915323
0.8001570,0.4931707
0.8002866,0.4948110
0.8004162,0.4964533
0.8005458,0.4980976
0.8006753,0.4997438
0.8008049,0.5013921
0.8009345,0.5030423
0.8010640,0.5046945
0.8011936,0.5063488
0.8013232,0.5080050
0.8014528,0.5096632
0.8015823,0.5113234
0.8017119,0.5129857
0.8018415,0.5146499
0.8019711,0.5163161
0.8021006,0.5179844
0.8022302,0.5196547
0.8023598,0.5213270
0.8024893,0.5230013
0.8026189,0.5246777
0.8027485,0.5263561
0.8028781,0.5280366
0.8030076,0.5297191
0.8031372,0.5314036
0.8032668,0.5330902
0.8033964,0.5347788
0.8035259,0.5364695
0.8036555,0.5381622
0.8037851,0.5398570
0.8039146,0.5415539
0.8040442,0.5432529
0.8041738,0.5449539
0.8043034,0.5466570
0.8044329,0.5483622
0.8045625,0.5500695
0.8046921,0.5517788
0.8048216,0.5534903
0.8049512,0.5552039
0.8050808,0.5569195
0.8052104,0.5586373
0.8053399,0.5603572
0.8054695,0.5620792
0.8055991,0.5638033
0.8057287,0.5655295
0.8058582,0.5672579
0.8059878,0.5689884
0.8061174,0.5707210
0.8062469,0.5724558
0.8063765,0.5741927
0.8065061,0.5759318
0.8066357,0.5776730
0.8067652,0.5794164
0.8068948,0.5811620
0.8070244,0.5829097
0.8071540,0.5846596
0.8072835,0.5864116
0.8074131,0.5881659
0.8075427,0.5899223
0.8076722,0.5916810
0.8078018,0.5934418
0.8079314,0.5952048
0.8080610,0.5969701
0.8081905,0.5987375
0.8083201,0.6005072
0.8084497,0.6022791
0.8085792,0.6040532
0.8087088,0.6058295
0.8088384,0.6076081
0.8089680,0.6093889
0.8090975,0.6111720
0.8092271,0.6129573
0.8093567,0.6147449
0.8094863,0.6165347
0.8096158,0.6183269
0.8097454,0.6201212
0.8098750,0.6219179
0.8100045,0.6237169
0.8101341,0.6255181
0.8102637,0.6273216
0.8103933,0.6291275
0.8105228,0.6309356
0.8106524,0.6327461
0.8107820,0.6345589
0.8109116,0.6363740
0.8110411,0.6381914
0.8111707,0.6400112
0.8113003,0.6418333
0.8114298,0.6436578
0.8115594,0.6454846
0.8116890,0.6473138
0.8118186,0.6491454
0.8119481,0.6509793
0.8120777,0.6528156
0.8122073,0.6546543
0.8123369,0.6564954
0.8124664,0.6583388
0.8125960,0.6601847
0.8127256,0.6620330
0.8128551,0.6638838
0.8129847,0.6657369
0.8131143,0.6675925
0.8132439,0.6694505
0.8133734,0.6713110
0.8135030,0.6731739
0.8136326,0.6750393
0.8137621,0.6769071
0.8138917,0.6787775
0.8140213,0.6806503
0.8141509,0.6825256
0.8142804,0.6844034
0.8144100,0.6862836
0.8145396,0.6881665
0.8146692,0.6900518
0.8147987,0.6919396
0.8149283,0.6938300
0.8150579,0.6957229
0.8151874,0.6976184
0.8153170,0.6995164
0.8154466,0.7014170
0.8155762,0.7033202
0.8157057,0.7052259
0.8158353,0.7071343
0.8159649,0.7090452
0.8160945,0.7109587
0.8162240,0.7128749
0.8163536,0.7147936
0.8164832,0.7167150
0.8166127,0.7186391
0.8167423,0.7205658
0.8168719,0.7224951
0.8170015,0.7244271
0.8171310,0.7263618
0.8172606,0.7282991
0.8173902,0.7302392
0.8175197,0.7321819
0.8176493,0.7341274
0.8177789,0.7360756
0.8179085,0.7380265
0.8180380,0.7399801
0.8181676,0.7419365
0.8182972,0.7438957
0.8184268,0.7458576
0.8185563,0.7478223
0.8186859,0.7497897
0.8188155,0.7517600
0.8189450,0.7537331
0.8190746,0.7557090
0.8192042,0.7576877
0.8193338,0.7596692
0.8194633,0.7616536
0.8195929,0.7636409
0.8197225,0.7656310
0.8198521,0.7676240
0.8199816,0.7696199
0.8201112,0.7716187
0.8202408,0.7736204
0.8203703,0.7756250
0.8204999,0.7776325
0.8206295,0.7796430
0.8207591,0.7816565
0.8208886,0.7836729
0.8210182,0.7856923
0.8211478,0.7877147
0.8212773,0.7897401
0.8214069,0.7917685
0.8215365,0.7937999
0.8216661,0.7958344
0.8217956,0.7978719
0.8219252,0.7999125
0.8220548,0.8019562
0.8221844,0.8040029
0.8223139,0.8060528
0.8224435,0.8081058
0.8225731,0.8101618
0.8227026,0.8122211
0.8228322,0.8142835
0.8229618,0.8163490
0.8230914,0.8184178
0.8232209,0.8204897
0.8233505,0.8225648
0.8234801,0.8246432
0.8236097,0.8267248
0.8237392,0.8288097
0.8238688,0.8308978
0.8239984,0.8329892
0.8241279,0.8350839
0.8242575,0.8371820
0.8243871,0.8392833
0.8245167,0.8413880
0.8246462,0.8434960
0.8247758,0.8456074
0.8249054,0.8477223
0.8250350,0.8498405
0.8251645,0.8519621
0.8252941,0.8540872
0.8254237,0.8562157
0.8255532,0.8583477
0.8256828,0.8604832
0.8258124,0.8626222
0.8259420,0.8647647
0.8260715,0.8669107
0.8262011,0.8690603
0.8263307,0.8712135
0.8264602,0.8733703
0.8265898,0.8755307
0.8267194,0.8776947
0.8268490,0.8798624
0.8269785,0.8820337
0.8271081,0.8842088
0.8272377,0.8863875
0.8273673,0.8885700
0.8274968,0.8907562
0.8276264,0.8929461
0.8277560,0.8951399
0.8278855,0.8973375
0.8280151,0.8995389
0.8281447,0.9017441
0.8282743,0.9039532
0.8284038,0.9061663
0.8285334,0.9083832
0.8286630,0.9106041
0.8287926,0.9128289
0.8289221,0.9150577
0.8290517,0.9172905
0.8291813,0.9195274
0.8293108,0.9217683
0.8294404,0.9240132
0.8295700,0.9262623
0.8296996,0.9285155
0.8298291,0.9307729
0.8299587,0.9330344
0.8300883,0.9353001
0.8302178,0.9375701
0.8303474,0.9398443
0.8304770,0.9421228
0.8306066,0.9444056
0.8307361,0.9466927
0.8308657,0.9489842
0.8309953,0.9512801
0.8311249,0.9535804
0.8312544,0.9558852
0.8313840,0.9581944
0.8315136,0.9605082
0.8316431,0.9628265
0.8317727,0.9651493
0.8319023,0.9674768
0.8320319,0.9698088
0.8321614,0.9721456
0.8322910,0.9744870
0.8324206,0.9768332
0.8325502,0.9791841
0.8326797,0.9815399
0.8328093,0.9839004
0.8329389,0.9862658
0.8330684,0.9886362
0.8331980,0.9910114
0.8333276,0.9933917
0.8334572,0.9957769
0.8335867,0.9981672
0.8337163,1.0005626
0.8338459,1.0029631
0.8339755,1.0053688
0.8341050,1.0077797
0.8342346,1.0101958
0.8343642,1.0126172
0.8344937,1.0150439
0.8346233,1.0174761
0.8347529,1.0199136
0.8348825,1.0223566
0.8350120,1.0248051
0.8351416,1.0272592
0.8352712,1.0297189
0.8354007,1.0321842
0.8355303,1.0346552
0.8356599,1.0371319
0.8357895,1.0396145
0.8359190,1.0421029
0.8360486,1.0445972
0.8361782,1.0470974
0.8363078,1.0496037
0.8364373,1.0521160
0.8365669,1.0546344
0.8366965,1.0571590
0.8368260,1.0596898
0.8369556,1.0622270
0.8370852,1.0647705
0.8372148,1.0673203
0.8373443,1.0698767
0.8374739,1.0724396
0.8376035,1.0750091
0.8377331,1.0775853
0.8378626,1.0801682
0.8379922,1.0827580
0.8381218,1.0853546
0.8382513,1.0879582
0.8383809,1.0905688
0.8385105,1.0931865
0.8386401,1.0958113
0.8387696,1.0984435
0.8388992,1.1010829
0.8390288,1.1037298
0.8391583,1.1063842
0.8392879,1.1090462
0.8394175,1.1117159
0.8395471,1.1143933
0.8396766,1.1170786
0.8398062,1.1197719
0.8399358,1.1224732
0.8400654,1.1251826
0.8401949,1.1279003
0.8403245,1.1306264
0.8404541,1.1333609
0.8405836,1.1361040
0.8407132,1.1388558
0.8408428,1.1416164
0.8409724,1.1443859
0.8411019,1.1471644
0.8412315,1.1499522
0.8413611,1.1527491
0.8414907,1.1555555
0.8416202,1.1583715
0.8417498,1.1611972
0.8418794,1.1640327
0.8420089,1.1668782
0.8421385,1.1697338
0.8422681,1.1725997
0.8423977,1.1754760
0.8425272,1.1783630
0.8426568,1.1812608
0.8427864,1.1841695
0.8429159,1.1870893
0.8430455,1.1900205
0.8431751,1.1929632
0.8433047,1.1959176
0.8434342,1.1988839
0.8435638,1.2018624
0.8436934,1.2048532
0.8438230,1.2078566
0.8439525,1.2108728
0.8440821,1.2139021
0.8442117,1.2169447
0.8443412,1.2200008
0.8444708,1.2230709
0.8446004,1.2261550
0.8447300,1.2292536
0.8448595,1.2323669
0.8449891,1.2354952
0.8451187,1.2386390
0.8452483,1.2417984
0.8453778,1.2449739
0.8455074,1.2481659
0.8456370,1.2513748
0.8457665,1.2546009
0.8458961,1.2578446
0.8460257,1.2611066
0.8461553,1.2643871
0.8462848,1.2676867
0.8464144,1.2710059
0.8465440,1.2743453
0.8466736,1.2777054
0.8468031,1.2810868
0.8469327,1.2844902
0.8470623,1.2879162
0.8471918,1.2913655
0.8473214,1.2948389
0.8474510,1.2983372
0.8475806,1.3018612
0.8477101,1.3054118
0.8478397,1.3089899
0.8479693,1.3125966
0.8480988,1.3162329
0.8482284,1.3199001
0.8483580,1.3235992
0.8484876,1.3273316
0.8486171,1.3310989
0.8487467,1.3349023
0.8488763,1.3387438
0.8490059,1.3426249
0.8491354,1.3465477
0.8492650,1.3505142
0.8493946,1.3545267
0.8495241,1.3585877
0.8496537,1.3626999
0.8497833,1.3668664
0.8499129,1.3710903
0.8500424,1.3753753
0.8501720,1.3797253
0.8503016,1.3841449
0.8504312,1.3886390
0.8505607,1.3932130
0.8506903,1.3978732
0.8508199,1.4026265
0.8509494,1.4074807
0.8510790,1.4124450
0.8512086,1.4175288
0.8513382,1.4227482
0.8514677,1.4281052
0.8515973,1.4336251
0.8517269,1.4393241
0.8518564,1.4452228
0.8519860,1.4513486
0.8521156,1.4577201
0.8522452,1.4643846
0.8523747,1.4713863
0.8525043,1.4787811
0.8526339,1.4866457
0.8527635,1.4950808
0.8528930,1.5042347
0.8530226,1.5143294
0.8531522,1.5257378
0.8532817,1.5391592
0.8534113,1.5563592
0.8535409,1.5877504

